Adapting to Heterophilic Graph Data with Structure-Guided Neighbor Discovery

Graph Neural Networks (GNNs) often struggle with heterophilic data, where connected nodes may have dissimilar labels, as they typically assume homophily and rely on local message passing. To address this, we propose creating alternative graph structures by linking nodes with similar structural attributes (e.g., role-based or global), thereby fostering higher label homophily on these new graphs. We theoretically prove that GNN performance can be improved by utilizing graphs with fewer false positive edges (connections between nodes of different classes) and that considering multiple graph views increases the likelihood of finding such beneficial structures. Building on these insights, we introduce Structure-Guided GNN (SG-GNN), an architecture that processes the original graph alongside the newly created structural graphs, adaptively learning to weigh their contributions. Extensive experiments on various benchmark datasets, particularly those with heterophilic characteristics, demonstrate that our SG-GNN achieves state-of-the-art or highly competitive performance, highlighting the efficacy of exploiting structural information to guide GNNs.

==> images/data/coefs-FBGNN.csv <==
x y value
0 0 0.022735757753252983
1 0 0.02103237807750702
2 0 0.01975557580590248
3 0 0.021822143346071243
4 0 0.2574043273925781
5 0 0.18005776405334473
6 0 0.021318180486559868
7 0 0.021735824644565582
8 0 0.02432320825755596
9 0 0.020984644070267677
10 0 0.3226800560951233
11 0 0.02160976454615593
12 0 0.0225533377379179
13 0 0.021987147629261017
0 1 0.07183326780796051
1 1 0.07756710797548294
2 1 0.06695494800806046
3 1 0.0778815746307373
4 1 0.07569462805986404
5 1 0.07491456717252731
6 1 0.06668595224618912
7 1 0.07667583227157593
8 1 0.06702026724815369
9 1 0.06975463777780533
10 1 0.06720834225416183
11 1 0.0708351582288742
12 1 0.06699849665164948
13 1 0.06997527927160263
0 2 0.06968764215707779
1 2 0.07035603374242783
2 2 0.07304032891988754
3 2 0.06845463812351227
4 2 0.07216738164424896
5 2 0.07253072410821915
6 2 0.0803629457950592
7 2 0.06868987530469894
8 2 0.07323037832975388
9 2 0.06962188333272934
10 2 0.07023856788873672
11 2 0.07327505946159363
12 2 0.06980831176042557
13 2 0.06853624433279037
0 3 0.044394250959157944
1 3 0.22751279175281525
2 3 0.24090532958507538
3 3 0.04443208873271942
4 3 0.044511910527944565
5 3 0.04382187873125076
6 3 0.044745516031980515
7 3 0.044370509684085846
8 3 0.044431284070014954
9 3 0.04428604617714882
10 3 0.044459275901317596
11 3 0.044552288949489594
12 3 0.04413648694753647
13 3 0.04344027116894722
0 4 0.01684693433344364
1 4 0.016847990453243256
2 4 0.016742220148444176
3 4 0.016986345872282982
4 4 0.014673421159386635
5 4 0.016623275354504585
6 4 0.015129029750823975
7 4 0.015609458088874817
8 4 0.1986837089061737
9 4 0.015526199713349342
10 4 0.24112196266651154
11 4 0.18431392312049866
12 4 0.21470317244529724
13 4 0.01619226299226284
0 5 0.021048983559012413
1 5 0.021341104060411453
2 5 0.02102014236152172
3 5 0.020864231511950493
4 5 0.01900390349328518
5 5 0.17657583951950073
6 5 0.01919110119342804
7 5 0.15290236473083496
8 5 0.018747404217720032
9 5 0.01949768327176571
10 5 0.018504738807678223
11 5 0.018649829551577568
12 5 0.45284491777420044
13 5 0.019807828590273857
0 6 0.15117505192756653
1 6 0.02633872628211975
2 6 0.025891490280628204
3 6 0.024773720651865005
4 6 0.02444811537861824
5 6 0.025292670354247093
6 6 0.024953193962574005
7 6 0.1398354023694992
8 6 0.16551555693149567
9 6 0.15867893397808075
10 6 0.15748699009418488
11 6 0.025483857840299606
12 6 0.024866754189133644
13 6 0.025259559974074364
0 7 0.11616985499858856
1 7 0.04707885533571243
2 7 0.047010332345962524
3 7 0.046875908970832825
4 7 0.04647652804851532
5 7 0.04707501083612442
6 7 0.04593886435031891
7 7 0.11481919884681702
8 7 0.11611134558916092
9 7 0.11495840549468994
10 7 0.11789973825216293
11 7 0.047200728207826614
12 7 0.046187277883291245
13 7 0.04619798809289932
0 8 0.44352754950523376
1 8 0.0428239069879055
2 8 0.04282930865883827
3 8 0.04283180832862854
4 8 0.04277834668755531
5 8 0.042810503393411636
6 8 0.04274669662117958
7 8 0.04282953217625618
8 8 0.042808033525943756
9 8 0.04281514883041382
10 8 0.04282032325863838
11 8 0.04281488060951233
12 8 0.04277114197611809
13 8 0.04279278591275215
0 9 0.15328776836395264
1 9 0.0404650904238224
2 9 0.04048295319080353
3 9 0.03977976366877556
4 9 0.1416182965040207
5 9 0.03981290012598038
6 9 0.1464645117521286
7 9 0.040416963398456573
8 9 0.0410769097507
9 9 0.04050537571310997
10 9 0.04116348922252655
11 9 0.04019298404455185
12 9 0.15493245422840118
13 9 0.03980066627264023
0 10 0.04916810244321823
1 10 0.04898642376065254
2 10 0.04911217465996742
3 10 0.05333007499575615
4 10 0.10072000324726105
5 10 0.10423099994659424
6 10 0.11419182270765305
7 10 0.04926129803061485
8 10 0.05179640278220177
9 10 0.049214959144592285
10 10 0.050089795142412186
11 10 0.05103881657123566
12 10 0.1174272745847702
13 10 0.11143197119235992


==> images/data/coefs-GCN.csv <==
x y value
0 0 0.049403708428144455
1 0 0.10070332139730453
2 0 0.11569397151470184
3 0 0.06403422355651855
4 0 0.053317051380872726
5 0 0.09894713014364243
6 0 0.05014054477214813
7 0 0.11125610023736954
8 0 0.050209905952215195
9 0 0.1104017049074173
10 0 0.05180241912603378
11 0 0.04455014690756798
12 0 0.04729682207107544
13 0 0.052242834120988846
0 1 0.0680280327796936
1 1 0.07749307155609131
2 1 0.08131556957960129
3 1 0.07804279029369354
4 1 0.06650340557098389
5 1 0.0762631893157959
6 1 0.06504365056753159
7 1 0.07584010809659958
8 1 0.06498663872480392
9 1 0.07725580781698227
10 1 0.06478282809257507
11 1 0.07427093386650085
12 1 0.06506296992301941
13 1 0.06511104106903076
0 2 0.03566450625658035
1 2 0.10349981486797333
2 2 0.15137028694152832
3 2 0.032949019223451614
4 2 0.16745871305465698
5 2 0.03755892440676689
6 2 0.025228023529052734
7 2 0.10183311998844147
8 2 0.03619730845093727
9 2 0.0258428193628788
10 2 0.03509502857923508
11 2 0.028116561472415924
12 2 0.03730252385139465
13 2 0.1818833202123642
0 3 0.009503772482275963
1 3 0.4573611319065094
2 3 0.3932918310165405
3 3 0.0125625841319561
4 3 0.009787117131054401
5 3 0.02442176267504692
6 3 0.009930991567671299
7 3 0.0166128259152174
8 3 0.009885458275675774
9 3 0.0166317205876112
10 3 0.00996479857712984
11 3 0.011391696520149708
12 3 0.009935242123901844
13 3 0.008718971163034439
0 4 0.003770420327782631
1 4 0.013220713473856449
2 4 0.20062752068042755
3 4 0.003557666204869747
4 4 0.0032949650194495916
5 4 0.0032702041789889336
6 4 0.004924519453197718
7 4 0.0034719700925052166
8 4 0.31745973229408264
9 4 0.003410386387258768
10 4 0.00325794261880219
11 4 0.0036555875558406115
12 4 0.43289056420326233
13 4 0.003187849186360836
0 5 0.004139790311455727
1 5 0.006837412714958191
2 5 0.20885662734508514
3 5 0.005721050314605236
4 5 0.2752729058265686
5 5 0.005058422219008207
6 5 0.021312883123755455
7 5 0.004940209444612265
8 5 0.004776717163622379
9 5 0.005099809728562832
10 5 0.004910616669803858
11 5 0.006250211503356695
12 5 0.44145911931991577
13 5 0.005364014767110348
0 6 0.10282521694898605
1 6 0.11382490396499634
2 6 0.11848775297403336
3 6 0.035075593739748
4 6 0.035829365253448486
5 6 0.03325887769460678
6 6 0.035389356315135956
7 6 0.10480000823736191
8 6 0.10463225841522217
9 6 0.103549063205719
10 6 0.10689268261194229
11 6 0.03470257297158241
12 6 0.034788090735673904
13 6 0.03594428300857544
0 7 0.08346889168024063
1 7 0.08340694010257721
2 7 0.0883498415350914
3 7 0.0566808320581913
4 7 0.05740978568792343
5 7 0.05832117050886154
6 7 0.05709214136004448
7 7 0.08109400421380997
8 7 0.08807916194200516
9 7 0.0878164991736412
10 7 0.08714456856250763
11 7 0.05680009722709656
12 7 0.05725633352994919
13 7 0.057079773396253586
0 8 0.10754246264696121
1 8 0.06223800405859947
2 8 0.09247898310422897
3 8 0.06237947940826416
4 8 0.06803711503744125
5 8 0.062483809888362885
6 8 0.06376158446073532
7 8 0.06249600648880005
8 8 0.09709163010120392
9 8 0.062457919120788574
10 8 0.06367242336273193
11 8 0.06508849561214447
12 8 0.06308487802743912
13 8 0.0671871155500412
0 9 0.1262488216161728
1 9 0.04605681449174881
2 9 0.12806257605552673
3 9 0.04537886753678322
4 9 0.0484716072678566
5 9 0.045436713844537735
6 9 0.09313546121120453
7 9 0.045750319957733154
8 9 0.11248209327459335
9 9 0.045720137655735016
10 9 0.04663751274347305
11 9 0.04570334777235985
12 9 0.04562567174434662
13 9 0.12528997659683228
0 10 0.06035090982913971
1 10 0.0602153018116951
2 10 0.09712802618741989
3 10 0.06170303001999855
4 10 0.09005532413721085
5 10 0.06538476049900055
6 10 0.09227632731199265
7 10 0.060264550149440765
8 10 0.06164691597223282
9 10 0.06036360561847687
10 10 0.06239377707242966
11 10 0.06232786923646927
12 10 0.08055657148361206
13 10 0.085332952439785

